Exploring The Role of Mean Teachers in Self-supervised Masked Auto-Encoders

Masked image modeling (MIM) has become a popular strategy for self-supervised learning~(SSL) of visual representations with Vision Transformers. A representative MIM model, the masked auto-encoder (MAE), randomly masks a subset of image patches and reconstructs the masked patches given the unmasked patches. Concurrently, many recent works in self-supervised learning utilize the student/teacher paradigm which provides the student with an additional target based on the output of a teacher composed of an exponential moving average (EMA) of previous students. Although common, relatively little is known about the dynamics of the interaction between the student and teacher. Through analysis on a simple linear model, we find that the teacher conditionally removes previous gradient directions based on feature similarities which effectively acts as a conditional momentum regularizer. From this analysis, we present a simple SSL method, the Reconstruction-Consistent Masked Auto-Encoder (RC-MAE) by adding an EMA teacher to MAE. We find that RC-MAE converges faster and requires less memory usage than state-of-the-art self-distillation methods during pre-training, which may provide a way to enhance the practicality of prohibitively expensive self-supervised learning of Vision Transformer models. Additionally, we show that RC-MAE achieves more robustness and better performance compared to MAE on downstream tasks such as ImageNet-1K classification, object detection, and instance segmentation.

==> fig/grad/mae_optim_step_recon_grad_320batch_case1.json <==
[0.24487066268920898, 0.11331428587436676, 0.16554699838161469, 0.10738255828619003, 0.13435426354408264, 0.17662934958934784, 0.18145203590393066, 0.18154291808605194, 0.1295415461063385, 0.14917393028736115, 0.1013561263680458, 0.17831957340240479, 0.15651601552963257, 0.15481986105442047, 0.1640416532754898, 0.1345764398574829, 0.15859536826610565, 0.15209682285785675, 0.1726008951663971, 0.15435001254081726, 0.1934521496295929, 0.17315001785755157, 0.13426180183887482, 0.15484647452831268, 0.15460872650146484, 0.15398363769054413, 0.19412019848823547, 0.16433782875537872, 0.29067444801330566, 0.1992848813533783, 0.21727102994918823, 0.13948485255241394, 0.18104170262813568, 0.1874220222234726, 0.1740107536315918, 0.16553649306297302, 0.21191252768039703, 0.17209167778491974, 0.1692042201757431, 0.2054235339164734, 0.21393044292926788, 0.20815639197826385, 0.21039585769176483, 0.3278597891330719, 0.20896029472351074, 0.29780346155166626, 0.24138173460960388, 0.31813153624534607, 0.23259183764457703, 0.24769367277622223, 0.28455638885498047, 0.22366294264793396, 0.35730940103530884, 0.24288928508758545, 0.28288039565086365, 0.29379767179489136, 0.34810832142829895, 0.26319584250450134, 0.30579525232315063, 0.33397820591926575, 0.25948619842529297, 0.3088410198688507, 0.280378133058548, 0.3066708445549011, 0.2971973121166229, 0.28644686937332153, 0.31514260172843933, 0.28122416138648987, 0.31605982780456543, 0.37371626496315, 0.31950488686561584, 0.2962608337402344, 0.3775564730167389, 0.3281954526901245, 0.3913450241088867, 0.43068939447402954, 0.5016732215881348, 0.6163132786750793, 0.6708325147628784, 0.637309193611145]

==> fig/grad/mae_optim_step_recon_grad_320batch_case2.json <==
[0.2246563732624054, 0.16062234342098236, 0.12241894006729126, 0.11762593686580658, 0.1462744027376175, 0.16068486869335175, 0.1426849663257599, 0.15974001586437225, 0.12134753167629242, 0.1394147127866745, 0.10964512825012207, 0.14245322346687317, 0.1349470466375351, 0.14800873398780823, 0.21966364979743958, 0.1309361457824707, 0.12382672727108002, 0.13339467346668243, 0.20171469449996948, 0.21247904002666473, 0.19813451170921326, 0.13005682826042175, 0.15296754240989685, 0.21682071685791016, 0.1511273831129074, 0.1435421258211136, 0.19740518927574158, 0.15123441815376282, 0.16675083339214325, 0.20344989001750946, 0.20555588603019714, 0.16302447021007538, 0.21315592527389526, 0.18952015042304993, 0.1847028136253357, 0.1829180270433426, 0.18767331540584564, 0.2313874065876007, 0.15998956561088562, 0.26739946007728577, 0.18687155842781067, 0.21208389103412628, 0.23507997393608093, 0.3276243507862091, 0.3124368190765381, 0.20374515652656555, 0.2371932417154312, 0.3006749749183655, 0.24347704648971558, 0.31138893961906433, 0.3213360607624054, 0.24977506697177887, 0.28822606801986694, 0.29514986276626587, 0.29024267196655273, 0.3945065438747406, 0.32005634903907776, 0.2919744551181793, 0.34118199348449707, 0.33078473806381226, 0.33171001076698303, 0.329270601272583, 0.3689362108707428, 0.33924752473831177, 0.36853423714637756, 0.36150872707366943, 0.37801501154899597, 0.3927764892578125, 0.41484302282333374, 0.43205270171165466, 0.46125826239585876, 0.42921966314315796, 0.4831123352050781, 0.4966113567352295, 0.5426230430603027, 0.5119161009788513, 0.5854118466377258, 0.6642036437988281, 0.6456460952758789, 0.6775954961776733]

==> fig/grad/mae_optim_step_recon_grad_320batch_case3.json <==
[0.16767385601997375, 0.13006377220153809, 0.12468302249908447, 0.12385379523038864, 0.1070033460855484, 0.15870526432991028, 0.1244698166847229, 0.12922434508800507, 0.1291961669921875, 0.13024204969406128, 0.12218564003705978, 0.1709035038948059, 0.15559780597686768, 0.14584235846996307, 0.16437305510044098, 0.13927128911018372, 0.18280264735221863, 0.1409064084291458, 0.1443951576948166, 0.17341095209121704, 0.17378674447536469, 0.12893250584602356, 0.1360221952199936, 0.1838347464799881, 0.1293584108352661, 0.17760761082172394, 0.1546768993139267, 0.19138561189174652, 0.20338168740272522, 0.1476195901632309, 0.1842060387134552, 0.16101013123989105, 0.1913709044456482, 0.2065906524658203, 0.1849602907896042, 0.19520677626132965, 0.2069901078939438, 0.17893481254577637, 0.18485794961452484, 0.16760054230690002, 0.19740422070026398, 0.21957950294017792, 0.20734930038452148, 0.22855205833911896, 0.21279528737068176, 0.23449595272541046, 0.3280242383480072, 0.24176807701587677, 0.2689579129219055, 0.2777303159236908, 0.25997623801231384, 0.25621774792671204, 0.24948382377624512, 0.2703615725040436, 0.3442692458629608, 0.31567835807800293, 0.2991468906402588, 0.3171405494213104, 0.3307124078273773, 0.3488489091396332, 0.3320806324481964, 0.34970298409461975, 0.3204224705696106, 0.3606806695461273, 0.4126040041446686, 0.35306957364082336, 0.394955039024353, 0.415499746799469, 0.4094119668006897, 0.4370458722114563, 0.4434705674648285, 0.47548651695251465, 0.5105556845664978, 0.47116348147392273, 0.5487169623374939, 0.6167275905609131, 0.5625261068344116, 0.6050620079040527, 0.8113771677017212, 0.6612677574157715]

==> fig/grad/optim_step_grad_cosim_512batch_case1.json <==
{"rec_grad": [0.17156587541103363, 0.09449836611747742, 0.07734150439500809, 0.06949834525585175, 0.06789276003837585, 0.06692475825548172, 0.06890124827623367, 0.06700354814529419, 0.0700029507279396, 0.07459518313407898, 0.07117918878793716, 0.0695149302482605, 0.07119982689619064, 0.07279205322265625, 0.07297490537166595, 0.07676290720701218, 0.07653067260980606, 0.08135490864515305, 0.07412993162870407, 0.07684560865163803, 0.07675404846668243, 0.07619363814592361, 0.07506264001131058, 0.0787944570183754, 0.07428134232759476, 0.0769781693816185, 0.0793747678399086, 0.08123461902141571, 0.08122511208057404, 0.085042804479599, 0.08596397191286087, 0.08547601103782654, 0.08276823908090591, 0.1023871898651123, 0.08638790994882584, 0.08859337121248245, 0.09207010269165039, 0.09073147922754288, 0.09777196496725082, 0.09611833095550537, 0.09635608643293381, 0.10725761204957962, 0.10074946284294128, 0.09968651086091995, 0.10560733079910278, 0.10815156996250153, 0.1139158383011818, 0.11687661707401276, 0.11113915592432022, 0.1203402429819107, 0.1199553981423378, 0.12825214862823486, 0.12719213962554932, 0.1248771995306015, 0.1360962688922882, 0.14032909274101257, 0.15336090326309204, 0.1456630527973175, 0.15373560786247253, 0.16158699989318848, 0.16303935647010803, 0.1662118136882782, 0.17349928617477417, 0.17063941061496735, 0.18562182784080505, 0.1996534764766693, 0.19862131774425507, 0.21398977935314178, 0.21949505805969238, 0.2128666192293167, 0.21215233206748962, 0.231495201587677, 0.23571965098381042, 0.2597844898700714, 0.26501914858818054, 0.3014615476131439, 0.320568323135376, 0.340641587972641, 0.3602151572704315, 0.3821447789669037], "cos_grad": [0.17307524383068085, 0.10463135689496994, 0.08408357948064804, 0.07581689953804016, 0.07291343063116074, 0.07155407965183258, 0.07269524782896042, 0.07123658806085587, 0.07341650873422623, 0.07723062485456467, 0.07282747328281403, 0.07089556008577347, 0.07447251677513123, 0.07751544564962387, 0.07588504999876022, 0.08169269561767578, 0.08100709319114685, 0.0829814150929451, 0.07766527682542801, 0.08006265014410019, 0.07813887298107147, 0.07830114662647247, 0.0796484425663948, 0.08147706091403961, 0.07892318069934845, 0.08128685504198074, 0.08178140223026276, 0.08563945442438126, 0.08583611249923706, 0.08819655328989029, 0.08928687870502472, 0.08845146745443344, 0.08915407210588455, 0.10741762816905975, 0.09290648996829987, 0.0924539789557457, 0.09540536254644394, 0.09458333998918533, 0.10337947309017181, 0.10192108899354935, 0.10078074783086777, 0.11214794963598251, 0.10418854653835297, 0.10387199372053146, 0.10975875705480576, 0.11362162232398987, 0.11986666172742844, 0.1199134811758995, 0.11879034340381622, 0.1262802928686142, 0.12461217492818832, 0.1357755959033966, 0.13667872548103333, 0.12886711955070496, 0.13833051919937134, 0.1436905860900879, 0.1598416417837143, 0.146632581949234, 0.1599908322095871, 0.16306136548519135, 0.16826288402080536, 0.17101682722568512, 0.17147330939769745, 0.16858811676502228, 0.1781286746263504, 0.18946994841098785, 0.18322470784187317, 0.19253970682621002, 0.19143153727054596, 0.1836106777191162, 0.17248785495758057, 0.17095032334327698, 0.15932366251945496, 0.1561623513698578, 0.12684112787246704, 0.11363454908132553, 0.0778033658862114, 0.03560054674744606, 0.010240237228572369, 0.000543848960660398], "rec_cos": [-0.33557164669036865, -0.21723070740699768, -0.221663698554039, -0.107634998857975, -0.1973109394311905, -0.18008966743946075, -0.15762333571910858, -0.10049640387296677, -0.14761893451213837, -0.19155631959438324, -0.0885077714920044, -0.17716841399669647, -0.13614162802696228, -0.13550803065299988, -0.20754623413085938, -0.1199924498796463, -0.115025095641613, -0.1398318111896515, -0.15354545414447784, -0.1780513972043991, -0.12110612541437149, -0.18487237393856049, -0.17690977454185486, -0.12229599803686142, -0.15158692002296448, -0.1287231296300888, -0.18360838294029236, -0.10582312196493149, -0.13306890428066254, -0.06031196936964989, -0.12440337985754013, -0.16713467240333557, -0.15560218691825867, -0.13132058084011078, -0.12201231718063354, -0.2728620171546936, -0.12513214349746704, -0.11184986680746078, -0.3562137186527252, -0.1271848976612091, -0.1282293200492859, -0.15936408936977386, -0.1270715594291687, -0.09267335385084152, -0.1266721934080124, -0.11912184953689575, -0.05351093411445618, -0.13696973025798798, -0.08463089913129807, -0.05636360123753548, -0.1278749406337738, -0.1493292897939682, -0.09080835431814194, -0.10486181080341339, -0.08265336602926254, -0.127211332321167, -0.09530994296073914, -0.1277536004781723, -0.014411183074116707, -0.11368925869464874, -0.07839410752058029, -0.03187783807516098, -0.054526109248399734, -0.013584419153630733, -0.012453815899789333, -0.008773552253842354, 0.039482664316892624, 0.1664028912782669, 0.11204525083303452, 0.4310944676399231, 0.312817245721817, 0.39027535915374756, 0.6163637042045593, 0.7470298409461975, 0.8492413759231567, 0.8933572769165039, 0.9577730298042297, 0.9947226643562317, 0.9994948506355286, 0.9999995231628418], "cons_cos": [-0.3211888372898102, -0.17716072499752045, -0.1863190233707428, -0.14375333487987518, -0.24461475014686584, -0.1946108192205429, -0.2517644762992859, -0.12005948275327682, -0.18995851278305054, -0.22413280606269836, -0.12247788906097412, -0.1699722856283188, -0.1785777360200882, -0.17939624190330505, -0.1899953931570053, -0.1925923079252243, -0.12339594215154648, -0.1772419959306717, -0.16151760518550873, -0.1618402749300003, -0.09668999165296555, -0.13763798773288727, -0.25764915347099304, -0.22339995205402374, -0.22004644572734833, -0.19320689141750336, -0.19102008640766144, -0.2271818369626999, -0.18762700259685516, -0.230996236205101, -0.19900298118591309, -0.2561931908130646, -0.1967233121395111, -0.20143544673919678, -0.18842783570289612, -0.30463334918022156, -0.28872165083885193, -0.17744992673397064, -0.3711700439453125, -0.19267158210277557, -0.15137845277786255, -0.23812778294086456, -0.2849883735179901, -0.2011914700269699, -0.25192365050315857, -0.2299967110157013, -0.21025288105010986, -0.16555580496788025, -0.27972790598869324, -0.26773831248283386, -0.25122734904289246, -0.27868613600730896, -0.23630039393901825, -0.27938559651374817, -0.270351767539978, -0.24174992740154266, -0.3258206844329834, -0.3083605468273163, -0.33159005641937256, -0.34493884444236755, -0.3587476909160614, -0.2979523539543152, -0.3764888048171997, -0.37656137347221375, -0.41435369849205017, -0.3798285126686096, -0.4725627601146698, -0.4898419976234436, -0.4829150140285492, -0.5298298597335815, -0.6434231996536255, -0.5801291465759277, -0.6511332392692566, -0.6798713803291321, -0.6718735098838806, -0.7239018082618713, -0.763955295085907, -0.6869819164276123, -0.6162731647491455, 0.0278268251568079]}

==> fig/grad/optim_step_grad_cosim_512batch_case2.json <==
{"rec_grad": [0.16499063372612, 0.09599819779396057, 0.07440841943025589, 0.07179481536149979, 0.07672947645187378, 0.07038208097219467, 0.07196906208992004, 0.07384105771780014, 0.07010476291179657, 0.08011874556541443, 0.07367579638957977, 0.0825304165482521, 0.07925953716039658, 0.07832721620798111, 0.07867219299077988, 0.08399388939142227, 0.0779903307557106, 0.07511372119188309, 0.08001603931188583, 0.08245023339986801, 0.0824182853102684, 0.08267281204462051, 0.08328346908092499, 0.08913864195346832, 0.09027796238660812, 0.08872892707586288, 0.08884526789188385, 0.08699510991573334, 0.08715388923883438, 0.08874594420194626, 0.09382233768701553, 0.09190526604652405, 0.09827345609664917, 0.0956692025065422, 0.09356361627578735, 0.09802019596099854, 0.09933391958475113, 0.10020387917757034, 0.10417870432138443, 0.10642816126346588, 0.11082509160041809, 0.11105175316333771, 0.1187203899025917, 0.13074317574501038, 0.12189332395792007, 0.12034231424331665, 0.12356828153133392, 0.12626798450946808, 0.13478316366672516, 0.12955500185489655, 0.13354718685150146, 0.1367824524641037, 0.14783094823360443, 0.141859233379364, 0.15955018997192383, 0.15541943907737732, 0.17161399126052856, 0.1789838671684265, 0.18082326650619507, 0.17561468482017517, 0.18872064352035522, 0.20352298021316528, 0.2084588259458542, 0.20980624854564667, 0.22215905785560608, 0.2516503632068634, 0.2545000910758972, 0.24860221147537231, 0.27045705914497375, 0.2885315716266632, 0.3009278476238251, 0.3176335096359253, 0.30057764053344727, 0.3202595114707947, 0.3344225585460663, 0.3500029444694519, 0.34487804770469666, 0.36740434169769287, 0.35902947187423706, 0.3738410472869873], "cos_grad": [0.1120440810918808, 0.06493177264928818, 0.04454736411571503, 0.04321320354938507, 0.047966357320547104, 0.041062984615564346, 0.04423709586262703, 0.047142770141363144, 0.041967377066612244, 0.051168061792850494, 0.04533780738711357, 0.0559055395424366, 0.05159463733434677, 0.04741882532835007, 0.050449714064598083, 0.05718972906470299, 0.04801277443766594, 0.04533224180340767, 0.05009084939956665, 0.054750148206949234, 0.05190354585647583, 0.05224668234586716, 0.05011048540472984, 0.05984719842672348, 0.05679548531770706, 0.053235847502946854, 0.05450904369354248, 0.0536208376288414, 0.055761657655239105, 0.0520571731030941, 0.058112021535634995, 0.05658704787492752, 0.06234150379896164, 0.058333393186330795, 0.05594376102089882, 0.06055567041039467, 0.058006033301353455, 0.06022404506802559, 0.061338670551776886, 0.06084797903895378, 0.06623860448598862, 0.06320437788963318, 0.06875908374786377, 0.08109238743782043, 0.07056445628404617, 0.07051009684801102, 0.07159409672021866, 0.06767508387565613, 0.0764828622341156, 0.06971956044435501, 0.06890235096216202, 0.06875361502170563, 0.08086292445659637, 0.0701090544462204, 0.08651728183031082, 0.07243651151657104, 0.08567061275243759, 0.07681215554475784, 0.08909683674573898, 0.0810660570859909, 0.083395816385746, 0.08320168405771255, 0.0802379846572876, 0.08331750333309174, 0.08325910568237305, 0.10196471959352493, 0.08377820998430252, 0.07807375490665436, 0.08675826340913773, 0.0796869769692421, 0.0753561332821846, 0.07354246824979782, 0.058858927339315414, 0.04856514558196068, 0.04560704156756401, 0.03849523141980171, 0.019153717905282974, 0.012414519675076008, 0.004610966891050339, 0.0005450264434330165], "rec_cos": [-0.1582884043455124, -0.24224941432476044, -0.14888477325439453, -0.11108918488025665, -0.11558981984853745, -0.10491249710321426, -0.09317924827337265, -0.12217891216278076, -0.12354025989770889, -0.11402404308319092, -0.07544417679309845, -0.1665128618478775, -0.1115938201546669, -0.13602882623672485, -0.12320919334888458, -0.08943027257919312, -0.1371811181306839, -0.104922354221344, -0.09993716329336166, -0.1180604100227356, -0.1212243065237999, -0.1353691667318344, -0.13022154569625854, -0.09295625984668732, -0.12139620631933212, -0.13412247598171234, -0.10886367410421371, -0.08884365856647491, -0.11061342060565948, -0.17253296077251434, -0.14687292277812958, -0.061862051486968994, -0.16993467509746552, -0.10331916809082031, -0.0846758559346199, -0.14564701914787292, -0.13537605106830597, -0.05985519289970398, -0.06484300643205643, -0.09450867772102356, -0.12672848999500275, -0.08007895201444626, -0.13462458550930023, -0.0841209664940834, -0.10700318962335587, -0.11945927143096924, -0.08099029958248138, -0.07240935415029526, -0.0980227142572403, -0.06464233249425888, -0.0794549286365509, -0.07161916792392731, -0.07607628405094147, -0.06338544189929962, 0.0019805128686130047, -0.061266761273145676, -0.0048783570528030396, -0.06260517984628677, -0.029592817649245262, -0.022905636578798294, -0.159149631857872, -0.0667216032743454, 0.01436320599168539, -0.07048569619655609, -0.05198264122009277, -0.13464361429214478, -0.037724047899246216, 0.013915660791099072, -0.04684427008032799, -0.008613571524620056, 0.013279922306537628, 0.042109038680791855, -0.10608482360839844, 0.06192389130592346, 0.07425584644079208, 0.06945289671421051, 0.05915866047143936, 0.04315582290291786, 0.08497598022222519, 0.1226060763001442], "cons_cos": [-0.2556667625904083, -0.3995909094810486, -0.2529723644256592, -0.22876572608947754, -0.2658514380455017, -0.2785892188549042, -0.20306125283241272, -0.188074991106987, -0.28210359811782837, -0.18305997550487518, -0.20948639512062073, -0.2460889369249344, -0.23150098323822021, -0.22851064801216125, -0.26149192452430725, -0.1868734359741211, -0.23146095871925354, -0.23713354766368866, -0.18256409466266632, -0.2114897072315216, -0.24885952472686768, -0.25382325053215027, -0.24471333622932434, -0.21453796327114105, -0.23356175422668457, -0.27133163809776306, -0.22503617405891418, -0.19745400547981262, -0.2308393269777298, -0.30370306968688965, -0.2823033034801483, -0.24926331639289856, -0.2609633207321167, -0.2125944197177887, -0.24202032387256622, -0.25618642568588257, -0.2829985022544861, -0.1372690051794052, -0.19401519000530243, -0.2679944634437561, -0.2975941598415375, -0.24550382792949677, -0.20293059945106506, -0.274668425321579, -0.23436684906482697, -0.24391236901283264, -0.23844598233699799, -0.20979706943035126, -0.24089565873146057, -0.21595652401447296, -0.23986630141735077, -0.22193267941474915, -0.2371263951063156, -0.24930539727210999, -0.21345190703868866, -0.27054914832115173, -0.234784796833992, -0.27556145191192627, -0.2170947790145874, -0.2910875380039215, -0.2957797348499298, -0.27677521109580994, -0.2518793046474457, -0.3167199194431305, -0.22393813729286194, -0.3202028274536133, -0.2031823843717575, -0.2947290241718292, -0.34232378005981445, -0.264017790555954, -0.308381050825119, -0.3191556930541992, -0.35247814655303955, -0.2370230257511139, -0.30744972825050354, -0.2693980038166046, -0.18174713850021362, -0.19849660992622375, -0.23305025696754456, -0.01520963292568922]}

==> fig/grad/optim_step_grad_cosim_512batch_case3.json <==
{"rec_grad": [0.1458357572555542, 0.0873991996049881, 0.07290329039096832, 0.06744306534528732, 0.06850896775722504, 0.06838580965995789, 0.06985330581665039, 0.06689867377281189, 0.07152970135211945, 0.06848034262657166, 0.06958087533712387, 0.07311701774597168, 0.07246147096157074, 0.07515867054462433, 0.071871817111969, 0.07659514248371124, 0.0730450227856636, 0.07541421055793762, 0.08103614300489426, 0.07461962103843689, 0.08015625178813934, 0.08289991319179535, 0.07819116115570068, 0.07553064823150635, 0.0834740400314331, 0.08495599031448364, 0.08435656875371933, 0.09064306318759918, 0.08776846528053284, 0.08916328102350235, 0.0855172723531723, 0.08894792199134827, 0.08881029486656189, 0.09205401688814163, 0.09339742362499237, 0.10107504576444626, 0.09813085198402405, 0.09768816828727722, 0.10245425999164581, 0.10048845410346985, 0.10560809075832367, 0.10839513689279556, 0.10461349040269852, 0.10934925079345703, 0.11797402054071426, 0.11513441801071167, 0.12131354212760925, 0.12051144242286682, 0.12909576296806335, 0.13188216090202332, 0.13211102783679962, 0.13594719767570496, 0.14536361396312714, 0.14251327514648438, 0.15653297305107117, 0.15439194440841675, 0.15641170740127563, 0.17026439309120178, 0.17058402299880981, 0.18565894663333893, 0.18385730683803558, 0.20581397414207458, 0.2112138271331787, 0.22410798072814941, 0.23862174153327942, 0.24549877643585205, 0.25324589014053345, 0.2590997815132141, 0.27933627367019653, 0.29455453157424927, 0.28457456827163696, 0.31237542629241943, 0.31922125816345215, 0.34159934520721436, 0.3412727117538452, 0.36040598154067993, 0.35660338401794434, 0.34664490818977356, 0.37240490317344666, 0.36101454496383667], "cos_grad": [0.08002195507287979, 0.04825858771800995, 0.03423444181680679, 0.033913612365722656, 0.035353127866983414, 0.03424077108502388, 0.035145942121744156, 0.03329034149646759, 0.036648571491241455, 0.036541976034641266, 0.03576920926570892, 0.03844486549496651, 0.03785501793026924, 0.038672760128974915, 0.036666564643383026, 0.038332052528858185, 0.03643925487995148, 0.04012119024991989, 0.04065361246466637, 0.036567047238349915, 0.03906518965959549, 0.04358959197998047, 0.039771419018507004, 0.037845708429813385, 0.04049992188811302, 0.04062386602163315, 0.04163828492164612, 0.04557952284812927, 0.05014776065945625, 0.04181802645325661, 0.03860106319189072, 0.04337216913700104, 0.04040941596031189, 0.04432143270969391, 0.04302377253770828, 0.0503503754734993, 0.04837266728281975, 0.045806415379047394, 0.0492655411362648, 0.045844487845897675, 0.04732871055603027, 0.050015516579151154, 0.044697441160678864, 0.045035623013973236, 0.04918745905160904, 0.05285399779677391, 0.056148938834667206, 0.050309255719184875, 0.05643971264362335, 0.058488473296165466, 0.05702158808708191, 0.055886611342430115, 0.0513402484357357, 0.05175742134451866, 0.06359829753637314, 0.054550476372241974, 0.05593405291438103, 0.06262096762657166, 0.057803522795438766, 0.06206120178103447, 0.06042015552520752, 0.06461085379123688, 0.06441761553287506, 0.07217469811439514, 0.07289481163024902, 0.0686877965927124, 0.06050892174243927, 0.06186579912900925, 0.06732293218374252, 0.05913601070642471, 0.054335661232471466, 0.051999978721141815, 0.04282188415527344, 0.044375356286764145, 0.03359444439411163, 0.026614796370267868, 0.018027734011411667, 0.011128878220915794, 0.004720098804682493, 0.0005218267906457186], "rec_cos": [-0.21359172463417053, -0.06412889063358307, -0.10838576406240463, -0.16757847368717194, -0.10845279693603516, -0.10242722183465958, -0.07684333622455597, -0.122382752597332, -0.1098385825753212, -0.10293467342853546, -0.10256437212228775, -0.1266566812992096, -0.11017508804798126, -0.06493605673313141, -0.12234716862440109, -0.0671970546245575, -0.07378000020980835, -0.10523734241724014, -0.0623319149017334, -0.09805863350629807, -0.09056997299194336, -0.07683628052473068, -0.12069537490606308, -0.05669800192117691, -0.07028307765722275, -0.06688552349805832, -0.10475869476795197, -0.11230015754699707, -0.08432076871395111, -0.09417002648115158, -0.10190039873123169, -0.07937105745077133, -0.03656557574868202, -0.07723374664783478, -0.10448099672794342, -0.10563801974058151, -0.07479425519704819, -0.07595974206924438, -0.10911133140325546, -0.13167023658752441, -0.056561727076768875, -0.053452011197805405, -0.06221983954310417, -0.07310916483402252, -0.03089483082294464, -0.08195971697568893, -0.09401125460863113, -0.07252118736505508, -0.11447536945343018, -0.055192120373249054, -0.0596044659614563, -0.07019363343715668, -0.05893155559897423, -0.07971595227718353, -0.09772332012653351, -0.089213065803051, -0.0642242506146431, -0.04373444616794586, -0.08053305745124817, -0.09554087370634079, -0.16785560548305511, -0.07186462730169296, -0.047313135117292404, -0.08060594648122787, -0.09588070958852768, -0.03829449787735939, -0.11478663980960846, -0.02646808698773384, -0.06347804516553879, -0.03726433590054512, -0.020696764811873436, -0.018866023048758507, -0.046003557741642, -0.06143100932240486, -0.014326180331408978, 0.029696136713027954, -0.08425157517194748, -0.02523990534245968, -0.036721259355545044, -0.0040975045412778854], "cons_cos": [-0.2446857988834381, -0.12010537832975388, -0.18651364743709564, -0.28779518604278564, -0.22062230110168457, -0.14624489843845367, -0.14977525174617767, -0.20289139449596405, -0.18381290137767792, -0.15374238789081573, -0.1945357471704483, -0.20506501197814941, -0.1816209852695465, -0.17214027047157288, -0.16834864020347595, -0.14182093739509583, -0.17082010209560394, -0.19319932162761688, -0.15084092319011688, -0.13711699843406677, -0.159005805850029, -0.19252076745033264, -0.17828373610973358, -0.1251695454120636, -0.15164531767368317, -0.12280048429965973, -0.15725983679294586, -0.20592133700847626, -0.18823544681072235, -0.15260055661201477, -0.17424434423446655, -0.2273896038532257, -0.17585568130016327, -0.18129412829875946, -0.12881307303905487, -0.19157855212688446, -0.12259536236524582, -0.17773553729057312, -0.20488324761390686, -0.2515609562397003, -0.1568150371313095, -0.12704558670520782, -0.14932970702648163, -0.1853264421224594, -0.12364161014556885, -0.18381789326667786, -0.11624454706907272, -0.15957382321357727, -0.23328427970409393, -0.16401733458042145, -0.08503221720457077, -0.13619177043437958, -0.16546867787837982, -0.1883818358182907, -0.12697391211986542, -0.16823707520961761, -0.09877673536539078, -0.12518440186977386, -0.18919800221920013, -0.17792101204395294, -0.340967059135437, -0.18253915011882782, -0.18432430922985077, -0.15320995450019836, -0.17090003192424774, -0.23929767310619354, -0.2315843105316162, -0.15460708737373352, -0.18893460929393768, -0.21674291789531708, -0.1708562821149826, -0.099034383893013, -0.14449700713157654, -0.14679740369319916, -0.196520134806633, -0.12940984964370728, -0.24189631640911102, -0.11415006220340729, -0.09570584446191788, 0.026373708620667458]}

==> fig/grad/rcmae_optim_step_cons_grad_320batch_momentum_case1.json <==
[0.1445719301700592, 0.10940402746200562, 0.09089266508817673, 0.08997879177331924, 0.15468111634254456, 0.10177456587553024, 0.10484084486961365, 0.1075727790594101, 0.10038713365793228, 0.13910087943077087, 0.08840180933475494, 0.10088612139225006, 0.10517781972885132, 0.1289987564086914, 0.1113051325082779, 0.12665393948554993, 0.09244400262832642, 0.11552407592535019, 0.17388427257537842, 0.12946251034736633, 0.16437982022762299, 0.137526735663414, 0.11646921187639236, 0.1271316111087799, 0.1449326127767563, 0.13366760313510895, 0.12921571731567383, 0.18415215611457825, 0.17402096092700958, 0.12374898046255112, 0.1650172472000122, 0.14202946424484253, 0.13480982184410095, 0.18045079708099365, 0.15643294155597687, 0.13492122292518616, 0.14654763042926788, 0.1412145346403122, 0.1405278593301773, 0.13414670526981354, 0.16833437979221344, 0.23577769100666046, 0.167444109916687, 0.1285557746887207, 0.16907905042171478, 0.21708419919013977, 0.223384827375412, 0.1671009063720703, 0.30008891224861145, 0.16782246530056, 0.21764545142650604, 0.15810592472553253, 0.2123066633939743, 0.18689227104187012, 0.23982815444469452, 0.270992636680603, 0.21291720867156982, 0.20961979031562805, 0.2107991874217987, 0.24673888087272644, 0.25754714012145996, 0.22393855452537537, 0.24178293347358704, 0.2778276205062866, 0.26368287205696106, 0.3100239336490631, 0.2543265223503113, 0.2850527763366699, 0.30227023363113403, 0.29495468735694885, 0.2792191207408905, 0.34102344512939453, 0.27119171619415283, 0.288395494222641, 0.239990696310997, 0.22967767715454102, 0.13373029232025146, 0.11179568618535995, 0.03820661082863808, 0.0014366768300533295]

==> fig/grad/rcmae_optim_step_cons_grad_320batch_momentum_case2.json <==
[0.12257644534111023, 0.07244163006544113, 0.07359430938959122, 0.08119852095842361, 0.08243314921855927, 0.06352564692497253, 0.06505447626113892, 0.07086106389760971, 0.06973111629486084, 0.09510885924100876, 0.09268654882907867, 0.1255476176738739, 0.11043970286846161, 0.12339925765991211, 0.17362447082996368, 0.13801541924476624, 0.07636997848749161, 0.08721538633108139, 0.13154584169387817, 0.08154161274433136, 0.08715567737817764, 0.09837514907121658, 0.09015259146690369, 0.11560455709695816, 0.1496204286813736, 0.11919505149126053, 0.16331420838832855, 0.16566526889801025, 0.18065981566905975, 0.2345329076051712, 0.20765194296836853, 0.11097399890422821, 0.09565920382738113, 0.24462340772151947, 0.13877710700035095, 0.17006701231002808, 0.12230333685874939, 0.12695284187793732, 0.13167399168014526, 0.09454300254583359, 0.12759000062942505, 0.10922884196043015, 0.17469699680805206, 0.16228793561458588, 0.14604564011096954, 0.17217327654361725, 0.16234835982322693, 0.11131982505321503, 0.1511363536119461, 0.20450572669506073, 0.14276684820652008, 0.13937485218048096, 0.1342829167842865, 0.1832563430070877, 0.15616153180599213, 0.1536884903907776, 0.182085782289505, 0.18954670429229736, 0.20541852712631226, 0.19117951393127441, 0.19378893077373505, 0.1994924545288086, 0.1960563063621521, 0.17832668125629425, 0.5693322420120239, 0.18400518596172333, 0.2393808811903, 0.1892603188753128, 0.22303083539009094, 0.1814773976802826, 0.16503676772117615, 0.20412863790988922, 0.18946488201618195, 0.14900389313697815, 0.11804746836423874, 0.10826321691274643, 0.0919998362660408, 0.05794648453593254, 0.02362922951579094, 0.000888883660081774]

==> fig/grad/rcmae_optim_step_cons_grad_320batch_momentum_case3.json <==
[0.10867474228143692, 0.06946780532598495, 0.07358026504516602, 0.06371444463729858, 0.07116410881280899, 0.07510518282651901, 0.0596773624420166, 0.0762629434466362, 0.09708910435438156, 0.08319532871246338, 0.07723294198513031, 0.0901123508810997, 0.09474416822195053, 0.082643523812294, 0.07799427956342697, 0.11395038664340973, 0.07982056587934494, 0.08586744219064713, 0.09089254587888718, 0.1000341922044754, 0.08723148703575134, 0.09075196832418442, 0.07603083550930023, 0.113211490213871, 0.0831860825419426, 0.09078275412321091, 0.12377341836690903, 0.09508221596479416, 0.09929945319890976, 0.10644064098596573, 0.09815964847803116, 0.11389470100402832, 0.09299296140670776, 0.1338084489107132, 0.09043162316083908, 0.11542858928442001, 0.10347867012023926, 0.10452239960432053, 0.15097616612911224, 0.12631869316101074, 0.13055765628814697, 0.11092083901166916, 0.11154685169458389, 0.11165988445281982, 0.1227530837059021, 0.12012028694152832, 0.1216849610209465, 0.1169685497879982, 0.14700601994991302, 0.13904710114002228, 0.13795466721057892, 0.14299499988555908, 0.13364271819591522, 0.12431126087903976, 0.1382896900177002, 0.1345045417547226, 0.1491718590259552, 0.15948621928691864, 0.18494641780853271, 0.18334567546844482, 0.17324411869049072, 0.16796398162841797, 0.16662882268428802, 0.21834252774715424, 0.2060539275407791, 0.1618170589208603, 0.14920096099376678, 0.2043318748474121, 0.17152437567710876, 0.17013627290725708, 0.15423142910003662, 0.15290839970111847, 0.13084003329277039, 0.14273908734321594, 0.1187753677368164, 0.11453767865896225, 0.05098135396838188, 0.041603293269872665, 0.02177179791033268, 0.0008634064579382539]

==> fig/grad/rcmae_optim_step_recon_grad_320batch_momentum_case1.json <==
[0.1485031098127365, 0.10222231596708298, 0.08975435793399811, 0.08129975944757462, 0.1466905176639557, 0.09594931453466415, 0.10142859816551208, 0.10192432254552841, 0.09261531382799149, 0.14203810691833496, 0.08306841552257538, 0.0986436977982521, 0.10762570798397064, 0.128717303276062, 0.11908139288425446, 0.12552252411842346, 0.08865422010421753, 0.10650903731584549, 0.17235910892486572, 0.14216679334640503, 0.18143722414970398, 0.13621190190315247, 0.11934070289134979, 0.13422006368637085, 0.14861628413200378, 0.13514041900634766, 0.12591435015201569, 0.17573188245296478, 0.17878277599811554, 0.11862775683403015, 0.1693667769432068, 0.14929254353046417, 0.1248551607131958, 0.18971136212348938, 0.15676437318325043, 0.14258213341236115, 0.15401819348335266, 0.1444578915834427, 0.1448320895433426, 0.1423676311969757, 0.16940808296203613, 0.26083818078041077, 0.16689470410346985, 0.1379472017288208, 0.16853004693984985, 0.2162836343050003, 0.24782712757587433, 0.17476218938827515, 0.30165883898735046, 0.17714008688926697, 0.23137634992599487, 0.18229424953460693, 0.23709678649902344, 0.20243528485298157, 0.25085756182670593, 0.27049654722213745, 0.22056974470615387, 0.2239915281534195, 0.25086838006973267, 0.2734433710575104, 0.2954968512058258, 0.24363411962985992, 0.25990524888038635, 0.30674004554748535, 0.2814410626888275, 0.3455963134765625, 0.28704673051834106, 0.32691308856010437, 0.3324263393878937, 0.3417452573776245, 0.3191315233707428, 0.3867183327674866, 0.3304806351661682, 0.36585307121276855, 0.43076643347740173, 0.47982558608055115, 0.5342453122138977, 0.6434072256088257, 0.810761034488678, 0.7864909172058105]

==> fig/grad/rcmae_optim_step_recon_grad_320batch_momentum_case2.json <==
[0.1566542536020279, 0.1007927805185318, 0.09844579547643661, 0.10828380286693573, 0.10512576997280121, 0.09437098354101181, 0.09492375701665878, 0.09955783933401108, 0.09675735235214233, 0.12065152823925018, 0.1163008064031601, 0.14597542583942413, 0.13738396763801575, 0.14908063411712646, 0.18968023359775543, 0.16374459862709045, 0.11022862792015076, 0.12242525815963745, 0.15514183044433594, 0.11617500334978104, 0.11898243427276611, 0.1298665702342987, 0.12329518049955368, 0.14760041236877441, 0.18172290921211243, 0.1566314697265625, 0.1918279379606247, 0.20325453579425812, 0.2129645049571991, 0.27268868684768677, 0.24612826108932495, 0.14566567540168762, 0.1395895779132843, 0.2690008282661438, 0.1787153035402298, 0.20472130179405212, 0.16433894634246826, 0.17346686124801636, 0.1850394457578659, 0.14809855818748474, 0.17427603900432587, 0.16849569976329803, 0.20876674354076385, 0.203100323677063, 0.20348571240901947, 0.21909096837043762, 0.21802572906017303, 0.17809569835662842, 0.20892596244812012, 0.2628747522830963, 0.22267606854438782, 0.21214577555656433, 0.21661394834518433, 0.26693060994148254, 0.24326127767562866, 0.24500182271003723, 0.28064030408859253, 0.2943316102027893, 0.31519752740859985, 0.31002727150917053, 0.3212825059890747, 0.335412859916687, 0.34047719836235046, 0.34680628776550293, 0.7280282378196716, 0.3800552189350128, 0.4232303500175476, 0.4287292957305908, 0.42763593792915344, 0.46764445304870605, 0.44876953959465027, 0.5112003087997437, 0.5380484461784363, 0.5544183850288391, 0.5800957083702087, 0.6615373492240906, 0.7074341177940369, 0.7675902843475342, 0.7411056160926819, 0.7475641369819641]

==> fig/grad/rcmae_optim_step_recon_grad_320batch_momentum_case3.json <==
[0.15422897040843964, 0.09741535037755966, 0.09855648130178452, 0.09283538162708282, 0.09865432977676392, 0.1065056100487709, 0.09221809357404709, 0.10999267548322678, 0.1312929391860962, 0.11320210993289948, 0.10079433023929596, 0.11824405193328857, 0.12228318303823471, 0.11685778200626373, 0.11025507748126984, 0.14329776167869568, 0.11437582969665527, 0.11931969970464706, 0.11968576908111572, 0.136953666806221, 0.1252136528491974, 0.13163124024868011, 0.11735496670007706, 0.1506146788597107, 0.12364836782217026, 0.1215168759226799, 0.15548880398273468, 0.13465207815170288, 0.12989933788776398, 0.14598459005355835, 0.14420560002326965, 0.14774595201015472, 0.14106705784797668, 0.17311610281467438, 0.13985396921634674, 0.15490511059761047, 0.15123634040355682, 0.16106218099594116, 0.18894062936306, 0.16949211061000824, 0.1749325841665268, 0.17487409710884094, 0.17132852971553802, 0.1803591549396515, 0.18878154456615448, 0.19155755639076233, 0.19341044127941132, 0.1827317476272583, 0.22593823075294495, 0.2211237996816635, 0.2123885601758957, 0.23044458031654358, 0.2116369754076004, 0.22495637834072113, 0.23673509061336517, 0.24084992706775665, 0.26164254546165466, 0.2782595157623291, 0.2966315746307373, 0.32057133316993713, 0.30517682433128357, 0.313870370388031, 0.3269595205783844, 0.35488539934158325, 0.37539348006248474, 0.3862467110157013, 0.3862936198711395, 0.4425303637981415, 0.42735162377357483, 0.4468521177768707, 0.4657321572303772, 0.5219333171844482, 0.5399933457374573, 0.5689488649368286, 0.6097719669342041, 0.6362787485122681, 0.610429048538208, 0.6563630104064941, 0.8008565902709961, 0.7489345669746399]
